Measurement of the electron reconstruction efficiency at LHCb

The single electron track-reconstruction efficiency is calibrated using a sample corresponding to $1.3~\mathrm{fb}^{-1}$of $pp$ collision data recorded with the LHCb detector in 2017. This measurement exploits $B^+\to J/\psi (e^+e^-)K^+$ decays, where one of the electrons is fully reconstructed and paired with the kaon, while the other electron is reconstructed using only the information of the vertex detector. Despite this partial reconstruction, kinematic and geometric constraints allow the $B^+$-meson mass to be reconstructed and the signal to be well separated from backgrounds. This in turn allows the electron reconstruction efficiency to be measured by matching the partial track segment found in the vertex detector to tracks found by LHCb's regular reconstruction algorithms. The agreement between data and simulation is evaluated, and corrections are derived for simulated electrons in bins of kinematics. These correction factors allow LHCb to measure branching fractions involving single electrons with a systematic uncertainty below $1\%$.

==> figs/Fig1.pgf <==
\tikzset{
  veloStation/.style={double, double distance=.1mm}
, puStation/.style={}
, ttLayer/.style={}
, magnet/.style={line width=2pt,draw=black!40!white,rounded corners=3mm}
, itLayer/.style={}
, otLayer/.style={}
, rich/.style={draw=none,fill=green!40!white}
, spd/.style={draw=none,fill=blue!40!white}
, converter/.style={draw=none,fill=green!40!white}
, prs/.style={draw=none,fill=yellow!40!white}
, ecal/.style={draw=none,fill=orange!40!white}
, hcal/.style={draw=none,fill=yellow!40!white}
, muon/.style={draw=none,fill=red!40!white}
}

% VELO
\draw[veloStation] (-17.5mm,-0.2mm) -- (-17.5mm,5.0mm);
\draw[veloStation] (-14.5mm,-0.2mm) -- (-14.5mm,5.0mm);
\draw[veloStation] (-11.5mm,-0.2mm) -- (-11.5mm,5.0mm);
\draw[veloStation] (-8.5mm,-0.2mm) -- (-8.5mm,5.0mm);
\draw[veloStation] (-5.5mm,-0.2mm) -- (-5.5mm,5.0mm);
\draw[veloStation] (-2.5mm,-0.2mm) -- (-2.5mm,5.0mm);
\draw[veloStation] (0.5mm,-0.2mm) -- (0.5mm,5.0mm);
\draw[veloStation] (3.5mm,-0.2mm) -- (3.5mm,5.0mm);
\draw[veloStation] (6.5mm,-0.2mm) -- (6.5mm,5.0mm);
\draw[veloStation] (9.5mm,-0.2mm) -- (9.5mm,5.0mm);
\draw[veloStation] (12.5mm,-0.2mm) -- (12.5mm,5.0mm);
\draw[veloStation] (15.5mm,-0.2mm) -- (15.5mm,5.0mm);
\draw[veloStation] (18.5mm,-0.2mm) -- (18.5mm,5.0mm);
\draw[veloStation] (21.5mm,-0.2mm) -- (21.5mm,5.0mm);
\draw[veloStation] (24.5mm,-0.2mm) -- (24.5mm,5.0mm);
\draw[veloStation] (27.5mm,-0.2mm) -- (27.5mm,5.0mm);
\draw[veloStation] (43.5mm,-0.2mm) -- (43.5mm,5.0mm);
\draw[veloStation] (58.5mm,-0.2mm) -- (58.5mm,5.0mm);
\draw[veloStation] (63.5mm,-0.2mm) -- (63.5mm,5.0mm);
\draw[veloStation] (68.5mm,-0.2mm) -- (68.5mm,5.0mm);
\draw[veloStation] (73.5mm,-0.2mm) -- (73.5mm,5.0mm);
\draw[veloStation] (-16.0mm,0.2mm) -- (-16.0mm,-5.0mm);
\draw[veloStation] (-13.0mm,0.2mm) -- (-13.0mm,-5.0mm);
\draw[veloStation] (-10.0mm,0.2mm) -- (-10.0mm,-5.0mm);
\draw[veloStation] (-7.0mm,0.2mm) -- (-7.0mm,-5.0mm);
\draw[veloStation] (-4.0mm,0.2mm) -- (-4.0mm,-5.0mm);
\draw[veloStation] (-1.0mm,0.2mm) -- (-1.0mm,-5.0mm);
\draw[veloStation] (2.0mm,0.2mm) -- (2.0mm,-5.0mm);
\draw[veloStation] (5.0mm,0.2mm) -- (5.0mm,-5.0mm);
\draw[veloStation] (8.0mm,0.2mm) -- (8.0mm,-5.0mm);
\draw[veloStation] (11.0mm,0.2mm) -- (11.0mm,-5.0mm);
\draw[veloStation] (14.0mm,0.2mm) -- (14.0mm,-5.0mm);
\draw[veloStation] (17.0mm,0.2mm) -- (17.0mm,-5.0mm);
\draw[veloStation] (20.0mm,0.2mm) -- (20.0mm,-5.0mm);
\draw[veloStation] (23.0mm,0.2mm) -- (23.0mm,-5.0mm);
\draw[veloStation] (26.0mm,0.2mm) -- (26.0mm,-5.0mm);
\draw[veloStation] (29.0mm,0.2mm) -- (29.0mm,-5.0mm);
\draw[veloStation] (45.0mm,0.2mm) -- (45.0mm,-5.0mm);
\draw[veloStation] (60.0mm,0.2mm) -- (60.0mm,-5.0mm);
\draw[veloStation] (65.0mm,0.2mm) -- (65.0mm,-5.0mm);
\draw[veloStation] (70.0mm,0.2mm) -- (70.0mm,-5.0mm);
\draw[veloStation] (75.0mm,0.2mm) -- (75.0mm,-5.0mm);
% PU
\draw[puStation] (-31.5mm,-0.2mm) -- (-31.5mm,5.0mm);
\draw[puStation] (-23.5mm,-0.2mm) -- (-23.5mm,5.0mm);
\draw[puStation] (-30.0mm,0.2mm) -- (-30.0mm,-5.0mm);
\draw[puStation] (-22.0mm,0.2mm) -- (-22.0mm,-5.0mm);

%% RICH1
%\draw[rich] (99.0mm,-102.5mm) rectangle (216.5mm,102.5mm);
%%\draw[rich] (35.0mm,-125.0mm) rectangle (265.0mm,125.0mm);

% TT
\draw[ttLayer] (232.75mm,-85.6mm) -- (232.75mm,85.6mm);
\draw[ttLayer] (237.25mm,-85.6mm) -- (237.25mm,85.6mm);
\draw[ttLayer] (259.75mm,-85.6mm) -- (259.75mm,85.6mm);
\draw[ttLayer] (264.25mm,-85.6mm) -- (264.25mm,85.6mm);

% MAGNET -- BY HAND
\draw[magnet] (300.mm,200.mm) -- (750.mm,340.mm) -- (750.mm,-340.mm) -- (300.mm,-200.mm) -- cycle;

% IT
\draw[itLayer] (775.5mm,-62.1mm) -- (775.5mm,62.1mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station1/CSideBox/LayerX1
\draw[itLayer] (776.9mm,-64.1mm) -- (776.9mm,64.1mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station1/CSideBox/LayerU
\draw[itLayer] (778.8mm,-64.1mm) -- (778.8mm,64.1mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station1/CSideBox/LayerV
\draw[itLayer] (780.3mm,-62.1mm) -- (780.3mm,62.1mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station1/CSideBox/LayerX2
\draw[itLayer] (843.7mm,-62.8mm) -- (843.7mm,62.8mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station2/CSideBox/LayerX1
\draw[itLayer] (845.1mm,-64.8mm) -- (845.1mm,64.8mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station2/CSideBox/LayerU
\draw[itLayer] (847.0mm,-64.8mm) -- (847.0mm,64.8mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station2/CSideBox/LayerV
\draw[itLayer] (848.5mm,-62.8mm) -- (848.5mm,62.8mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station2/CSideBox/LayerX2
\draw[itLayer] (912.2mm,-63.5mm) -- (912.2mm,63.5mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station3/CSideBox/LayerX1
\draw[itLayer] (913.6mm,-65.5mm) -- (913.6mm,65.5mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station3/CSideBox/LayerU
\draw[itLayer] (915.5mm,-65.5mm) -- (915.5mm,65.5mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station3/CSideBox/LayerV
\draw[itLayer] (917.0mm,-63.5mm) -- (917.0mm,63.5mm); %/dd/Structure/LHCb/AfterMagnetRegion/T/IT/Station3/CSideBox/LayerX2

% OT
\draw[otLayer] (786.080130227mm,-322.0mm) -- (786.080130227mm,322.0mm);
\draw[otLayer] (791.530094892mm,-322.0mm) -- (791.530094892mm,322.0mm);
\draw[otLayer] (798.080196464mm,-322.0mm) -- (798.080196464mm,322.0mm);
\draw[otLayer] (803.530161128mm,-322.0mm) -- (803.530161128mm,322.0mm);
\draw[otLayer] (854.280588294mm,-322.0mm) -- (854.280588294mm,322.0mm);
\draw[otLayer] (859.730552959mm,-322.0mm) -- (859.730552959mm,322.0mm);
\draw[otLayer] (866.280654531mm,-322.0mm) -- (866.280654531mm,322.0mm);
\draw[otLayer] (871.730619195mm,-322.0mm) -- (871.730619195mm,322.0mm);
\draw[otLayer] (922.781008406mm,-322.0mm) -- (922.781008406mm,322.0mm);
\draw[otLayer] (928.230973071mm,-322.0mm) -- (928.230973071mm,322.0mm);
\draw[otLayer] (934.781110653mm,-322.0mm) -- (934.781110653mm,322.0mm);
\draw[otLayer] (940.231075317mm,-322.0mm) -- (940.231075317mm,322.0mm);

%% the track types

\tikzset{track/.style={line width=.5pt}}
% Velo
\draw[track] (0mm,0mm) -- node[above left] {VELO track} (150mm,30mm);
% Upstream
%\draw[track] (0mm,0mm) -- node[below left] {Upstream} (400mm,-60mm);
% T
%\draw[track] (750mm,-220mm) node[above] {T} -- (1000mm,-250mm);
% Downstream
%\draw[track] (200mm,50mm) -- (300mm,60mm) .. controls (500mm,80mm) .. (750mm,125mm) node[above left] {Downstream} -- %(1000mm,170mm);
% Long
\draw[track] (0mm,0mm) -- (300mm,-7.5mm) .. controls (500mm,-12.5mm) .. node[below] {Long track} (750mm,-30mm) -- (1000mm,-47.5mm);

\node[red] at (0,-370mm) {VELO};
\node[red] at (250mm,-370mm) {TT};
\node[red] at (866mm,-370mm) {T};

